Towards an automatic approach to modelling the circumgalactic medium: new tools for mock making and fitting of metal profiles in large surveys

We present two new tools for studying and modelling metal absorption lines in the circumgalactic medium. The first tool, dubbed ``NMF Profile Maker'' (NMF$-$PM), uses a non-negative matrix factorization (NMF) method and provides a robust means to generate large libraries of realistic metal absorption profiles. The method is trained and tested on 650 unsaturated metal absorbers in the redshift interval $z=0.9-4.2$ with column densities between $11.2 \le \log{(\mathrm{N/cm^{-2}})} \le 16.3$, obtained from high-resolution ($R> 4000$) and high signal-to-noise ratio ($S/N \ge 10$) quasar spectroscopy. To avoid spurious features, we train on infinite $S/N$ Voigt models of the observed line profiles derived using the code ``Monte-Carlo Absorption Line Fitter'' (MC$-$ALF), a novel automatic Bayesian fitting code that is the second tool we present in this work. MC$-$ALF is a Monte Carlo code based on nested sampling that, without the need for any prior guess or human intervention, can decompose metal lines into individual Voigt components. Both MC$-$ALF and NMF$-$PM are made publicly available to allow the community to produce large libraries of synthetic metal profiles and to reconstruct Voigt models of absorption lines in an automatic fashion. Both tools contribute to the scientific effort of simulating and analysing metal absorbers in very large spectroscopic surveys of quasars like the ongoing Dark Energy Spectroscopic Instrument (DESI), the 4-meter Multi-Object Spectroscopic Telescope (4MOST), and the WHT Enhanced Area Velocity Explorer (WEAVE) surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
